Design, Modelling and Control of an Amphibious Quad-Rotor for Pipeline Inspection

Regular inspections are crucial to maintaining waste-water pipelines in good condition. The challenge is that inside a pipeline the space is narrow and may have a complex structure. The conventional methods that use pipe robots with heavy cables are expensive, time-consuming, and difficult to operate. In this work, we develop an amphibious system that combines a quad-copter with a surface vehicle, creating a hybrid unmanned aerial floating vehicle (HUAFV). Nonlinear dynamics of the HUAFV are modeled based on the dynamic models of both operating modes. The model is validated through experiments and simulations. A PI controller designed and tuned on the developed model is implemented onto a prototype platform. Our experiments demonstrate the effectiveness of the new HUAFV's modeling and design.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

